Multi-Objective Multidisciplinary Optimization of Wave Energy Converter Array Layout and Controls

This study utilizes multidisciplinary design optimization (MDO) to design an array of heaving wave energy converters (WECs) for grid-scale energy production with decision variables and parameters chosen from the coupled disciplines of geometry, hydrodynamics, layout, motor-actuated reactive controls (with a force maximum constraint) and economics. We vary a WEC's dimensions, array layout, and control gain to minimize two objectives: the levelized cost of energy (LCOE) and the maximum separation distance. This multi-objective optimization approach results in a set of optimal design configurations that stakeholders can choose from for their specific application and needs. The framework yields a range of optimal (minimum) LCOE values from 0.21 to 0.23 \$/kWh and a separation distance ranging from 97 to 62 meters. The WEC radius of 4m is found to be optimal, and the q-factor for optimal designs are greater than 1 up to 1.06 for a rhombus-like layout. Additionally, a post-optimality global sensitivity analysis of a design shows that wave heading, wave frequency, WEC lifetime, amplitude and interest rate accounts for most of the variance. Different designs in the Pareto set may be appealing for different decision makers based on their trade-off analysis. To that end, regression model is developed for design heuristics.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



